The galactic acceleration scale is imprinted on globular cluster systems of early-type galaxies of most masses and on red and blue globular cluster subpopulations

Context. Globular clusters (GCs) carry information about the formation histories and gravitational fields of their host galaxies. B\'ilek et al. (2019, BSR19 hereafter) reported that the radial profiles of the volume number density of GCs in GC systems (GCSs) follow broken power laws, while the breaks occur approximately at the a0 radii. These are the radii at which the gravitational fields of the galaxies equal the galactic acceleration scale $a_0 = 1.2\times 10^{-10}$ms$^{-2}$ known from the radial acceleration relation or the MOND theory of modified dynamics. Aims. Our main goals here are to explore whether the results of BSR19 hold true for galaxies of a wider mass range and for the red and blue GC subpopulations. Methods. We exploited catalogs of photometric GC candidates in the Fornax galaxy cluster based on ground and space observations and a new catalog of spectroscopic GCs of NGC 1399, the central galaxy of the cluster. For every galaxy, we obtained the parameters of the broken power-law density by fitting the on-sky distribution of the GC candidates, while allowing for a constant density of contaminants. The logarithmic stellar masses of our galaxy sample span 8.0 - 11.4$M_\odot$. Results. All investigated GCSs with a sufficient number of members show broken power-law density profiles. This holds true for the total GC population and the blue and red subpopulations. The inner and outer slopes and the break radii agree well for the different GC populations. The break radii agree with the a0 radii typically within a factor of two for all GC color subpopulations. The outer slopes correlate better with the a0 radii than with the galactic stellar masses. The break radii of NGC 1399 vary in azimuth, such that they are greater toward and against the interacting neighbor galaxy NGC 1404.

==> table_backgroundtest.txt <==
0.5  &  $25^{+2}_{-4}$  &  $-2.04^{+0.03}_{-0.04}$  &  $-13^{+1}_{-5}$  &  $10.9^{+0.7}_{-0.2}$  &  $19.54^{+0.09}_{-0.1}$   \\
0.1  &  $22^{+2}_{-2}$  &  $-1.88^{+0.03}_{-0.03}$  &  $-7^{+2}_{-2}$  &  $11.6^{+0.3}_{-0.4}$  &  $14.99^{+0.09}_{-0.08}$   \\
0.0  &  $22^{+2}_{-2}$  &  $-1.86^{+0.02}_{-0.02}$  &  $-4.5^{+0.6}_{-0.9}$  &  $11.0^{+0.6}_{-0.6}$  &  $13.5^{+0.1}_{-0.2}$   \\
-0.1  &  $21^{+2}_{-2}$  &  $-1.83^{+0.02}_{-0.02}$  &  $-3.4^{+0.4}_{-0.5}$  &  $10.8^{+0.7}_{-0.8}$  &  $11.8^{+0.2}_{-0.4}$   \\
-0.5  &  $20^{+2}_{-2}$  &  $-1.71^{+0.01}_{-0.01}$  &  $-1.78^{+0.02}_{-0.01}$  &  $10^{+20}_{-7}$  &  $0^{+2}_{-3}$   \\


==> table_ellipticitytest.txt <==
\hline\hline
Parameter  &  Circular GCS  &  Elliptical GCS  &  True values  \\  \hline
$a$  &  $-1.51^{+0.1}_{-0.09}$  &  $-1.63^{+0.1}_{-0.08}$  &  $-1.7$  \\
$b$  &  $-3.6^{+0.2}_{-0.2}$  &  $-3.7^{+0.2}_{-0.3}$  &  $-3.4$  \\
$r_\mathrm{br}$  &  $0.93^{+0.07}_{-0.08}$  &  $1.1^{+0.1}_{-0.1}$  &  $1$  \\
$\gamma$  &  $1.00^{+0.01}_{-0.02}$  &  $1.00^{+0.02}_{-0.02}$  &  $1$  \\  \hline


==> table_rbr_ra0_loglog_logsca_final.txt <==
 \multicolumn{4}{c}{MOND $a_0$-radius}  \\\hline
Fornax all  &  $0.63^{+0.09}_{-0.09}$  &  $0.23^{+0.08}_{-0.09}$  &  $0.16^{+0.07}_{-0.04}$  \\
Union  &  $0.72^{+0.08}_{-0.07}$  &  $0.26^{+0.08}_{-0.09}$  &  $0.17^{+0.04}_{-0.03}$  \\
Union, $\rbr<20$\,kpc  &  $0.9^{+0.1}_{-0.1}$  &  $0.16^{+0.09}_{-0.1}$  &  $0.15^{+0.04}_{-0.03}$  \\
Union, $\rbr\geq20$\,kpc  &  $-0.4^{+0.2}_{-0.2}$  &  $2.0^{+0.3}_{-0.3}$  &  $0.01^{+0.04}_{-0.01}$  \\
Fornax red  &  $0.2^{+0.2}_{-0.2}$  &  $0.4^{+0.2}_{-0.2}$  &  $0.43^{+0.1}_{-0.08}$  \\
Fornax blue  &  $0.0^{+0.1}_{-0.1}$  &  $0.6^{+0.2}_{-0.2}$  &  $0.44^{+0.1}_{-0.08}$  \\
\hline \multicolumn{4}{c}{Newtonian  $a_0$-radius}  \\\hline
Fornax all  &  $0.6^{+0.1}_{-0.3}$  &  $0.0^{+0.2}_{-0.1}$  &  $0.19^{+0.1}_{-0.05}$  \\
Union  &  $0.73^{+0.08}_{-0.08}$  &  $0.06^{+0.09}_{-0.09}$  &  $0.18^{+0.04}_{-0.03}$  \\
Union, $\rbr<20$\,kpc  &  $0.9^{+0.1}_{-0.1}$  &  $-0.0^{+0.1}_{-0.1}$  &  $0.17^{+0.05}_{-0.04}$  \\
Union, $\rbr\geq20$\,kpc  &  $-0.5^{+0.2}_{-0.2}$  &  $1.9^{+0.3}_{-0.3}$  &  $0.01^{+0.05}_{-0.01}$  \\
Fornax red  &  $0.6^{+0.1}_{-0.6}$  &  $0.1^{+0.5}_{-0.1}$  &  $0.22^{+0.3}_{-0.05}$  \\
Fornax blue  &  $0.3^{+0.1}_{-0.1}$  &  $0.2^{+0.1}_{-0.1}$  &  $0.31^{+0.08}_{-0.06}$  \\

